Intervals of limit points for $B_{\alpha}$-spectral radii

For a finite simple graph $G$, let \[ B_{\alpha}(G)=\alpha A(G)+(1-\alpha)L(G)=(1-\alpha)D(G)+(2\alpha-1)A(G),\qquad 0\leq \alpha\leq 1. \] We study the limit points of the spectral radii of these matrices. Put $a_{\alpha}=1-\alpha$, $b_{\alpha}=|2\alpha-1|$, and $w_{\alpha}=a_{\alpha}+b_{\alpha}$. We prove that, for every $\alpha\neq 1/2$ and every integer $d\geq 3$, the interval \[ \left[a_{\alpha}d+2b_{\alpha}\sqrt{d-1},\,w_{\alpha}d\right] \] consists entirely of $B_{\alpha}$-limit points. All these points are realized by connected bipartite graphs of maximum degree at most $d$. We extend the induced-subgraph interpolation of Alon and Wei from $A$ to $aD+bA$, and obtain a unified proof using bipartite Ramanujan graphs. Consecutive intervals overlap for large $d$; hence the set of $B_{\alpha}$-limit points contains a half-line for every $\alpha\neq 1/2$. At $\alpha=1/2$, one has $B_{1/2}=D/2$, and the set of spectral radii is discrete. Combining uniform edge subdivisions with generalized Bethe decorations, we improve the Laplacian and signless Laplacian half-line to $[29/5,\infty)$, verified by an exact rational certificate. We also treat two complementary tree constructions. For the starlike trees $T_{1,m,m}$, the limiting $B_{\alpha}$-spectral radius is the unique solution above the path threshold of an explicit unsquared equation. More generally, letting selected arms of a starlike tree tend to infinity produces ordered limit points with tree realizations. Finally, we give the exact affine relations among $B_{\alpha}$, the $A_{\beta}$-matrix, and the deformed Laplacian. These identify which tree and caterpillar results are reparametrizations of earlier work. The interval theorem also yields half-lines of $A_\beta$-limit points for every $0\le\beta<1$, and of deformed-Laplacian limit points for every nonzero deformation parameter.

==> Bethe_interval_certificate.json <==
{
  "start": "29/5",
  "end": "6517856167553116015/576460752303423488",
  "minimum_overlap": "518436233605/1152921504606846976",
  "method": "Exact rational bisection; Chebyshev signs; positive definiteness via LDL; strict overlap checks.",
  "chain": [
    {
      "label": "J(3,7);B(1, 1, 1)",
      "d": 3,
      "ell": 7,
      "word": [
        1,
        1,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "41649686298184418507/9223372036854775808",
        "20824843149092209255/4611686018427387904"
      ],
      "base_upper_bracket": [
        "10414523997626250995/2305843009213693952",
        "41658095990505003983/9223372036854775808"
      ],
      "image_lower_bracket": [
        "13373108235061626965/2305843009213693952",
        "6686554117530813485/1152921504606846976"
      ],
      "image_upper_bracket": [
        "3343760528774634275/576460752303423488",
        "13375042115098537105/2305843009213693952"
      ],
      "certified_interval": [
        "6686554117530813485/1152921504606846976",
        "3343760528774634275/576460752303423488"
      ]
    },
    {
      "label": "J(3,7);B(1, 1, 1, 1, 2, 3)",
      "d": 3,
      "ell": 7,
      "word": [
        1,
        1,
        1,
        1,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "41649686298184418507/9223372036854775808",
        "20824843149092209255/4611686018427387904"
      ],
      "base_upper_bracket": [
        "10414523997626250995/2305843009213693952",
        "41658095990505003983/9223372036854775808"
      ],
      "image_lower_bracket": [
        "13375010425617389035/2305843009213693952",
        "835938151601086815/144115188075855872"
      ],
      "image_upper_bracket": [
        "6688469208669144095/1152921504606846976",
        "13376938417338288195/2305843009213693952"
      ],
      "certified_interval": [
        "835938151601086815/144115188075855872",
        "6688469208669144095/1152921504606846976"
      ]
    },
    {
      "label": "J(3,7);B(1, 1, 1, 2, 1, 2, 3)",
      "d": 3,
      "ell": 7,
      "word": [
        1,
        1,
        1,
        2,
        1,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "41649686298184418507/9223372036854775808",
        "20824843149092209255/4611686018427387904"
      ],
      "base_upper_bracket": [
        "10414523997626250995/2305843009213693952",
        "41658095990505003983/9223372036854775808"
      ],
      "image_lower_bracket": [
        "13376929412041635085/2305843009213693952",
        "6688464706020817545/1152921504606846976"
      ],
      "image_upper_bracket": [
        "3344713746839732085/576460752303423488",
        "13378854987358928345/2305843009213693952"
      ],
      "certified_interval": [
        "6688464706020817545/1152921504606846976",
        "3344713746839732085/576460752303423488"
      ]
    },
    {
      "label": "J(3,7);B(1, 1, 1, 2, 2, 2, 1, 3, 1)",
      "d": 3,
      "ell": 7,
      "word": [
        1,
        1,
        1,
        2,
        2,
        2,
        1,
        3,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "41649686298184418507/9223372036854775808",
        "20824843149092209255/4611686018427387904"
      ],
      "base_upper_bracket": [
        "10414523997626250995/2305843009213693952",
        "41658095990505003983/9223372036854775808"
      ],
      "image_lower_bracket": [
        "13378692458137934125/2305843009213693952",
        "6689346229068967065/1152921504606846976"
      ],
      "image_upper_bracket": [
        "418144119780517765/72057594037927936",
        "13380611832976568485/2305843009213693952"
      ],
      "certified_interval": [
        "6689346229068967065/1152921504606846976",
        "418144119780517765/72057594037927936"
      ]
    },
    {
      "label": "J(3,7);B(1, 1, 1, 1, 3, 2, 1, 2, 2)",
      "d": 3,
      "ell": 7,
      "word": [
        1,
        1,
        1,
        1,
        3,
        2,
        1,
        2,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "41649686298184418507/9223372036854775808",
        "20824843149092209255/4611686018427387904"
      ],
      "base_upper_bracket": [
        "10414523997626250995/2305843009213693952",
        "41658095990505003983/9223372036854775808"
      ],
      "image_lower_bracket": [
        "6690027151247006555/1152921504606846976",
        "13380054302494013115/2305843009213693952"
      ],
      "image_upper_bracket": [
        "13381917871071961575/2305843009213693952",
        "3345479467767990395/576460752303423488"
      ],
      "certified_interval": [
        "13380054302494013115/2305843009213693952",
        "13381917871071961575/2305843009213693952"
      ]
    },
    {
      "label": "J(3,8);B(1, 1, 2)",
      "d": 3,
      "ell": 8,
      "word": [
        1,
        1,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "20789519530739333695/4611686018427387904",
        "41579039061478667393/9223372036854775808"
      ],
      "base_upper_bracket": [
        "41583399421208497601/9223372036854775808",
        "10395849855302124401/2305843009213693952"
      ],
      "image_lower_bracket": [
        "3345471894246851835/576460752303423488",
        "13381887576987407345/2305843009213693952"
      ],
      "image_upper_bracket": [
        "13382875043903627845/2305843009213693952",
        "6691437521951813925/1152921504606846976"
      ],
      "certified_interval": [
        "13381887576987407345/2305843009213693952",
        "13382875043903627845/2305843009213693952"
      ]
    },
    {
      "label": "J(3,7);B(1, 1, 1, 1, 3, 2, 1, 3)",
      "d": 3,
      "ell": 7,
      "word": [
        1,
        1,
        1,
        1,
        3,
        2,
        1,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "41649686298184418507/9223372036854775808",
        "20824843149092209255/4611686018427387904"
      ],
      "base_upper_bracket": [
        "10414523997626250995/2305843009213693952",
        "41658095990505003983/9223372036854775808"
      ],
      "image_lower_bracket": [
        "6691234060293718205/1152921504606846976",
        "13382468120587436415/2305843009213693952"
      ],
      "image_upper_bracket": [
        "6692133503556218475/1152921504606846976",
        "13384267007112436955/2305843009213693952"
      ],
      "certified_interval": [
        "13382468120587436415/2305843009213693952",
        "6692133503556218475/1152921504606846976"
      ]
    },
    {
      "label": "J(3,7);B(1, 1, 1, 3)",
      "d": 3,
      "ell": 7,
      "word": [
        1,
        1,
        1,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "41649686298184418507/9223372036854775808",
        "20824843149092209255/4611686018427387904"
      ],
      "base_upper_bracket": [
        "10414523997626250995/2305843009213693952",
        "41658095990505003983/9223372036854775808"
      ],
      "image_lower_bracket": [
        "1672943509710019945/288230376151711744",
        "13383548077680159565/2305843009213693952"
      ],
      "image_upper_bracket": [
        "13385458580389090535/2305843009213693952",
        "3346364645097272635/576460752303423488"
      ],
      "certified_interval": [
        "13383548077680159565/2305843009213693952",
        "13385458580389090535/2305843009213693952"
      ]
    },
    {
      "label": "J(3,7);B(1, 1, 1, 1, 3, 2, 1, 3, 1)",
      "d": 3,
      "ell": 7,
      "word": [
        1,
        1,
        1,
        1,
        3,
        2,
        1,
        3,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "41649686298184418507/9223372036854775808",
        "20824843149092209255/4611686018427387904"
      ],
      "base_upper_bracket": [
        "10414523997626250995/2305843009213693952",
        "41658095990505003983/9223372036854775808"
      ],
      "image_lower_bracket": [
        "13385354947879095065/2305843009213693952",
        "6692677473939547535/1152921504606846976"
      ],
      "image_upper_bracket": [
        "13387051128619642935/2305843009213693952",
        "3346762782154910735/576460752303423488"
      ],
      "certified_interval": [
        "6692677473939547535/1152921504606846976",
        "13387051128619642935/2305843009213693952"
      ]
    },
    {
      "label": "J(3,7);B(1, 1, 1, 2, 2, 3)",
      "d": 3,
      "ell": 7,
      "word": [
        1,
        1,
        1,
        2,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "41649686298184418507/9223372036854775808",
        "20824843149092209255/4611686018427387904"
      ],
      "base_upper_bracket": [
        "10414523997626250995/2305843009213693952",
        "41658095990505003983/9223372036854775808"
      ],
      "image_lower_bracket": [
        "13386618477596053725/2305843009213693952",
        "6693309238798026865/1152921504606846976"
      ],
      "image_upper_bracket": [
        "13388448473519184445/2305843009213693952",
        "6694224236759592225/1152921504606846976"
      ],
      "certified_interval": [
        "6693309238798026865/1152921504606846976",
        "13388448473519184445/2305843009213693952"
      ]
    },
    {
      "label": "J(3,7);B(1, 1, 1, 3, 1, 1, 3, 1, 2)",
      "d": 3,
      "ell": 7,
      "word": [
        1,
        1,
        1,
        3,
        1,
        1,
        3,
        1,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "41649686298184418507/9223372036854775808",
        "20824843149092209255/4611686018427387904"
      ],
      "base_upper_bracket": [
        "10414523997626250995/2305843009213693952",
        "41658095990505003983/9223372036854775808"
      ],
      "image_lower_bracket": [
        "13388423713053313035/2305843009213693952",
        "836776482065832065/144115188075855872"
      ],
      "image_upper_bracket": [
        "13390312627275029815/2305843009213693952",
        "3347578156818757455/576460752303423488"
      ],
      "certified_interval": [
        "836776482065832065/144115188075855872",
        "13390312627275029815/2305843009213693952"
      ]
    },
    {
      "label": "J(3,7);B(1, 1, 1, 3, 1, 2, 2, 2, 2)",
      "d": 3,
      "ell": 7,
      "word": [
        1,
        1,
        1,
        3,
        1,
        2,
        2,
        2,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "41649686298184418507/9223372036854775808",
        "20824843149092209255/4611686018427387904"
      ],
      "base_upper_bracket": [
        "10414523997626250995/2305843009213693952",
        "41658095990505003983/9223372036854775808"
      ],
      "image_lower_bracket": [
        "6695106056211739215/1152921504606846976",
        "13390212112423478435/2305843009213693952"
      ],
      "image_upper_bracket": [
        "13392088811675032995/2305843009213693952",
        "1674011101459379125/288230376151711744"
      ],
      "certified_interval": [
        "13390212112423478435/2305843009213693952",
        "13392088811675032995/2305843009213693952"
      ]
    },
    {
      "label": "J(3,7);B(1, 1, 1, 2, 2, 2, 3)",
      "d": 3,
      "ell": 7,
      "word": [
        1,
        1,
        1,
        2,
        2,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "41649686298184418507/9223372036854775808",
        "20824843149092209255/4611686018427387904"
      ],
      "base_upper_bracket": [
        "10414523997626250995/2305843009213693952",
        "41658095990505003983/9223372036854775808"
      ],
      "image_lower_bracket": [
        "6695644719587179575/1152921504606846976",
        "13391289439174359155/2305843009213693952"
      ],
      "image_upper_bracket": [
        "13392924697706790005/2305843009213693952",
        "6696462348853395005/1152921504606846976"
      ],
      "certified_interval": [
        "13391289439174359155/2305843009213693952",
        "13392924697706790005/2305843009213693952"
      ]
    },
    {
      "label": "J(3,6);B(1, 1)",
      "d": 3,
      "ell": 6,
      "word": [
        1,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "20892557089595655841/4611686018427387904",
        "41785114179191311685/9223372036854775808"
      ],
      "base_upper_bracket": [
        "41801141901867469199/9223372036854775808",
        "20900570950933734601/4611686018427387904"
      ],
      "image_lower_bracket": [
        "52314879533480305/9007199254740992",
        "13392609160570958085/2305843009213693952"
      ],
      "image_upper_bracket": [
        "6698158862250395255/1152921504606846976",
        "13396317724500790515/2305843009213693952"
      ],
      "certified_interval": [
        "13392609160570958085/2305843009213693952",
        "6698158862250395255/1152921504606846976"
      ]
    },
    {
      "label": "J(3,7);B(1, 1, 1, 3, 1, 3, 1)",
      "d": 3,
      "ell": 7,
      "word": [
        1,
        1,
        1,
        3,
        1,
        3,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "41649686298184418507/9223372036854775808",
        "20824843149092209255/4611686018427387904"
      ],
      "base_upper_bracket": [
        "10414523997626250995/2305843009213693952",
        "41658095990505003983/9223372036854775808"
      ],
      "image_lower_bracket": [
        "3349075209514774515/576460752303423488",
        "13396300838059098065/2305843009213693952"
      ],
      "image_upper_bracket": [
        "13398126648163670455/2305843009213693952",
        "3349531662040917615/576460752303423488"
      ],
      "certified_interval": [
        "13396300838059098065/2305843009213693952",
        "13398126648163670455/2305843009213693952"
      ]
    },
    {
      "label": "J(3,7);B(1, 1, 2)",
      "d": 3,
      "ell": 7,
      "word": [
        1,
        1,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "41649686298184418507/9223372036854775808",
        "20824843149092209255/4611686018427387904"
      ],
      "base_upper_bracket": [
        "10414523997626250995/2305843009213693952",
        "41658095990505003983/9223372036854775808"
      ],
      "image_lower_bracket": [
        "13397890850218095725/2305843009213693952",
        "6698945425109047865/1152921504606846976"
      ],
      "image_upper_bracket": [
        "13399796436201800805/2305843009213693952",
        "6699898218100900405/1152921504606846976"
      ],
      "certified_interval": [
        "6698945425109047865/1152921504606846976",
        "13399796436201800805/2305843009213693952"
      ]
    },
    {
      "label": "J(3,7);B(1, 1, 1, 2, 3, 1, 1, 3, 1)",
      "d": 3,
      "ell": 7,
      "word": [
        1,
        1,
        1,
        2,
        3,
        1,
        1,
        3,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "41649686298184418507/9223372036854775808",
        "20824843149092209255/4611686018427387904"
      ],
      "base_upper_bracket": [
        "10414523997626250995/2305843009213693952",
        "41658095990505003983/9223372036854775808"
      ],
      "image_lower_bracket": [
        "6699562443644507345/1152921504606846976",
        "13399124887289014695/2305843009213693952"
      ],
      "image_upper_bracket": [
        "13400828640452687045/2305843009213693952",
        "6700414320226343525/1152921504606846976"
      ],
      "certified_interval": [
        "13399124887289014695/2305843009213693952",
        "13400828640452687045/2305843009213693952"
      ]
    },
    {
      "label": "J(3,8);B(1, 1, 2, 1, 2, 3, 1, 2)",
      "d": 3,
      "ell": 8,
      "word": [
        1,
        1,
        2,
        1,
        2,
        3,
        1,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "20789519530739333695/4611686018427387904",
        "41579039061478667393/9223372036854775808"
      ],
      "base_upper_bracket": [
        "41583399421208497601/9223372036854775808",
        "10395849855302124401/2305843009213693952"
      ],
      "image_lower_bracket": [
        "13400384292645469365/2305843009213693952",
        "6700192146322734685/1152921504606846976"
      ],
      "image_upper_bracket": [
        "837580139779281565/144115188075855872",
        "13401282236468505045/2305843009213693952"
      ],
      "certified_interval": [
        "6700192146322734685/1152921504606846976",
        "837580139779281565/144115188075855872"
      ]
    },
    {
      "label": "J(3,8);B(1, 1, 2, 2, 1, 1, 2, 2, 2)",
      "d": 3,
      "ell": 8,
      "word": [
        1,
        1,
        2,
        2,
        1,
        1,
        2,
        2,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "20789519530739333695/4611686018427387904",
        "41579039061478667393/9223372036854775808"
      ],
      "base_upper_bracket": [
        "41583399421208497601/9223372036854775808",
        "10395849855302124401/2305843009213693952"
      ],
      "image_lower_bracket": [
        "1675159163801001785/288230376151711744",
        "13401273310408014285/2305843009213693952"
      ],
      "image_upper_bracket": [
        "13402238679919109035/2305843009213693952",
        "837639917494944315/144115188075855872"
      ],
      "certified_interval": [
        "13401273310408014285/2305843009213693952",
        "13402238679919109035/2305843009213693952"
      ]
    },
    {
      "label": "J(3,8);B(1, 1, 2, 2, 1, 2, 2, 2, 1)",
      "d": 3,
      "ell": 8,
      "word": [
        1,
        1,
        2,
        2,
        1,
        2,
        2,
        2,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "20789519530739333695/4611686018427387904",
        "41579039061478667393/9223372036854775808"
      ],
      "base_upper_bracket": [
        "41583399421208497601/9223372036854775808",
        "10395849855302124401/2305843009213693952"
      ],
      "image_lower_bracket": [
        "13402219789188929215/2305843009213693952",
        "3350554947297232305/576460752303423488"
      ],
      "image_upper_bracket": [
        "6701591424587818165/1152921504606846976",
        "13403182849175636335/2305843009213693952"
      ],
      "certified_interval": [
        "3350554947297232305/576460752303423488",
        "6701591424587818165/1152921504606846976"
      ]
    },
    {
      "label": "J(3,7);B(1, 1, 2, 1, 1, 2, 2, 2, 2)",
      "d": 3,
      "ell": 7,
      "word": [
        1,
        1,
        2,
        1,
        1,
        2,
        2,
        2,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "41649686298184418507/9223372036854775808",
        "20824843149092209255/4611686018427387904"
      ],
      "base_upper_bracket": [
        "10414523997626250995/2305843009213693952",
        "41658095990505003983/9223372036854775808"
      ],
      "image_lower_bracket": [
        "13403179162169111685/2305843009213693952",
        "6701589581084555845/1152921504606846976"
      ],
      "image_upper_bracket": [
        "6702537408433100075/1152921504606846976",
        "13405074816866200155/2305843009213693952"
      ],
      "certified_interval": [
        "6701589581084555845/1152921504606846976",
        "6702537408433100075/1152921504606846976"
      ]
    },
    {
      "label": "J(3,6);B(1, 1, 1)",
      "d": 3,
      "ell": 6,
      "word": [
        1,
        1,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "20892557089595655841/4611686018427387904",
        "41785114179191311685/9223372036854775808"
      ],
      "base_upper_bracket": [
        "41801141901867469199/9223372036854775808",
        "20900570950933734601/4611686018427387904"
      ],
      "image_lower_bracket": [
        "13404261398615049585/2305843009213693952",
        "6702130699307524795/1152921504606846976"
      ],
      "image_upper_bracket": [
        "13407949794949756465/2305843009213693952",
        "6703974897474878235/1152921504606846976"
      ],
      "certified_interval": [
        "6702130699307524795/1152921504606846976",
        "13407949794949756465/2305843009213693952"
      ]
    },
    {
      "label": "J(3,6);B(1, 1, 1, 2, 1, 3)",
      "d": 3,
      "ell": 6,
      "word": [
        1,
        1,
        1,
        2,
        1,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "20892557089595655841/4611686018427387904",
        "41785114179191311685/9223372036854775808"
      ],
      "base_upper_bracket": [
        "41801141901867469199/9223372036854775808",
        "20900570950933734601/4611686018427387904"
      ],
      "image_lower_bracket": [
        "13407921469964239565/2305843009213693952",
        "6703960734982119785/1152921504606846976"
      ],
      "image_upper_bracket": [
        "6705798341109773175/1152921504606846976",
        "13411596682219546355/2305843009213693952"
      ],
      "certified_interval": [
        "6703960734982119785/1152921504606846976",
        "6705798341109773175/1152921504606846976"
      ]
    },
    {
      "label": "J(3,6);B(1, 1, 1, 2, 2, 2, 2, 2, 2)",
      "d": 3,
      "ell": 6,
      "word": [
        1,
        1,
        1,
        2,
        2,
        2,
        2,
        2,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "20892557089595655841/4611686018427387904",
        "41785114179191311685/9223372036854775808"
      ],
      "base_upper_bracket": [
        "41801141901867469199/9223372036854775808",
        "20900570950933734601/4611686018427387904"
      ],
      "image_lower_bracket": [
        "13410465632575463995/2305843009213693952",
        "209538525508991625/36028797018963968"
      ],
      "image_upper_bracket": [
        "1676764340138088115/288230376151711744",
        "13414114721104704925/2305843009213693952"
      ],
      "certified_interval": [
        "209538525508991625/36028797018963968",
        "1676764340138088115/288230376151711744"
      ]
    },
    {
      "label": "J(3,6);B(1, 1, 1, 1, 3, 2, 1, 3, 1)",
      "d": 3,
      "ell": 6,
      "word": [
        1,
        1,
        1,
        1,
        3,
        2,
        1,
        3,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "20892557089595655841/4611686018427387904",
        "41785114179191311685/9223372036854775808"
      ],
      "base_upper_bracket": [
        "41801141901867469199/9223372036854775808",
        "20900570950933734601/4611686018427387904"
      ],
      "image_lower_bracket": [
        "3353373486361555645/576460752303423488",
        "13413493945446222585/2305843009213693952"
      ],
      "image_upper_bracket": [
        "13416915718663429605/2305843009213693952",
        "6708457859331714805/1152921504606846976"
      ],
      "certified_interval": [
        "13413493945446222585/2305843009213693952",
        "13416915718663429605/2305843009213693952"
      ]
    },
    {
      "label": "J(3,6);B(1, 1, 1, 2, 2, 3)",
      "d": 3,
      "ell": 6,
      "word": [
        1,
        1,
        1,
        2,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "20892557089595655841/4611686018427387904",
        "41785114179191311685/9223372036854775808"
      ],
      "base_upper_bracket": [
        "41801141901867469199/9223372036854775808",
        "20900570950933734601/4611686018427387904"
      ],
      "image_lower_bracket": [
        "13416263572182489845/2305843009213693952",
        "6708131786091244925/1152921504606846976"
      ],
      "image_upper_bracket": [
        "13419794281583064775/2305843009213693952",
        "3354948570395766195/576460752303423488"
      ],
      "certified_interval": [
        "6708131786091244925/1152921504606846976",
        "13419794281583064775/2305843009213693952"
      ]
    },
    {
      "label": "J(3,4);B(1,)",
      "d": 3,
      "ell": 4,
      "word": [
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "42534916969571773553/9223372036854775808",
        "10633729242392943389/2305843009213693952"
      ],
      "base_upper_bracket": [
        "21296922778540351237/4611686018427387904",
        "42593845557080702477/9223372036854775808"
      ],
      "image_lower_bracket": [
        "13418047256633150335/2305843009213693952",
        "3354511814158287585/576460752303423488"
      ],
      "image_upper_bracket": [
        "13432171985749398885/2305843009213693952",
        "6716085992874699445/1152921504606846976"
      ],
      "certified_interval": [
        "3354511814158287585/576460752303423488",
        "13432171985749398885/2305843009213693952"
      ]
    },
    {
      "label": "J(3,6);B(1, 1, 1, 2, 3, 1, 2, 2)",
      "d": 3,
      "ell": 6,
      "word": [
        1,
        1,
        1,
        2,
        3,
        1,
        2,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "20892557089595655841/4611686018427387904",
        "41785114179191311685/9223372036854775808"
      ],
      "base_upper_bracket": [
        "41801141901867469199/9223372036854775808",
        "20900570950933734601/4611686018427387904"
      ],
      "image_lower_bracket": [
        "1679005148619102645/288230376151711744",
        "13432041188952821165/2305843009213693952"
      ],
      "image_upper_bracket": [
        "6717611401384508175/1152921504606846976",
        "13435222802769016355/2305843009213693952"
      ],
      "certified_interval": [
        "13432041188952821165/2305843009213693952",
        "6717611401384508175/1152921504606846976"
      ]
    },
    {
      "label": "J(3,6);B(1, 1, 2, 1, 1, 3, 2, 1)",
      "d": 3,
      "ell": 6,
      "word": [
        1,
        1,
        2,
        1,
        1,
        3,
        2,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "20892557089595655841/4611686018427387904",
        "41785114179191311685/9223372036854775808"
      ],
      "base_upper_bracket": [
        "41801141901867469199/9223372036854775808",
        "20900570950933734601/4611686018427387904"
      ],
      "image_lower_bracket": [
        "3358794545833776595/576460752303423488",
        "13435178183335106385/2305843009213693952"
      ],
      "image_upper_bracket": [
        "3359692255084797015/576460752303423488",
        "13438769020339188065/2305843009213693952"
      ],
      "certified_interval": [
        "13435178183335106385/2305843009213693952",
        "3359692255084797015/576460752303423488"
      ]
    },
    {
      "label": "J(3,6);B(1, 1, 2, 1, 2, 2, 2, 3)",
      "d": 3,
      "ell": 6,
      "word": [
        1,
        1,
        2,
        1,
        2,
        2,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "20892557089595655841/4611686018427387904",
        "41785114179191311685/9223372036854775808"
      ],
      "base_upper_bracket": [
        "41801141901867469199/9223372036854775808",
        "20900570950933734601/4611686018427387904"
      ],
      "image_lower_bracket": [
        "13438635721128421755/2305843009213693952",
        "104989341571315795/18014398509481984"
      ],
      "image_upper_bracket": [
        "13442122975003067975/2305843009213693952",
        "3360530743750766995/576460752303423488"
      ],
      "certified_interval": [
        "104989341571315795/18014398509481984",
        "13442122975003067975/2305843009213693952"
      ]
    },
    {
      "label": "J(3,1)",
      "d": 3,
      "ell": 1,
      "word": [],
      "shift": 0,
      "base_lower_bracket": [
        "53757751761229891847/9223372036854775808",
        "26878875880614945925/4611686018427387904"
      ],
      "base_upper_bracket": [
        "55340232221128654847/9223372036854775808",
        "27670116110564327425/4611686018427387904"
      ],
      "image_lower_bracket": [
        "26878875880614945925/4611686018427387904",
        "26878875880614945925/4611686018427387904"
      ],
      "image_upper_bracket": [
        "55340232221128654847/9223372036854775808",
        "55340232221128654847/9223372036854775808"
      ],
      "certified_interval": [
        "26878875880614945925/4611686018427387904",
        "55340232221128654847/9223372036854775808"
      ]
    },
    {
      "label": "J(3,3);B(1, 1, 2, 1, 3, 2, 1, 3)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        1,
        2,
        1,
        3,
        2,
        1,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "432343372200555325/72057594037927936",
        "13834987910417770405/2305843009213693952"
      ],
      "image_upper_bracket": [
        "3465684465122112535/576460752303423488",
        "13862737860488450145/2305843009213693952"
      ],
      "certified_interval": [
        "13834987910417770405/2305843009213693952",
        "3465684465122112535/576460752303423488"
      ]
    },
    {
      "label": "J(3,3);B(1, 1, 2, 2, 2, 3, 1, 2, 2)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        1,
        2,
        2,
        2,
        3,
        1,
        2,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "6931365638846753345/1152921504606846976",
        "13862731277693506695/2305843009213693952"
      ],
      "image_upper_bracket": [
        "6943900011193951185/1152921504606846976",
        "13887800022387902375/2305843009213693952"
      ],
      "certified_interval": [
        "13862731277693506695/2305843009213693952",
        "6943900011193951185/1152921504606846976"
      ]
    },
    {
      "label": "J(3,3);B(1, 1, 2, 3, 1, 1, 3, 2, 1)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        1,
        2,
        3,
        1,
        1,
        3,
        2,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "3471878653997317165/576460752303423488",
        "13887514615989268665/2305843009213693952"
      ],
      "image_upper_bracket": [
        "6956326211856469385/1152921504606846976",
        "13912652423712938775/2305843009213693952"
      ],
      "certified_interval": [
        "13887514615989268665/2305843009213693952",
        "6956326211856469385/1152921504606846976"
      ]
    },
    {
      "label": "J(3,3);B(1, 1, 3, 1, 2, 2, 3)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        1,
        3,
        1,
        2,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "13911561042317593405/2305843009213693952",
        "6955780521158796705/1152921504606846976"
      ],
      "image_upper_bracket": [
        "6968634749252809935/1152921504606846976",
        "13937269498505619875/2305843009213693952"
      ],
      "certified_interval": [
        "6955780521158796705/1152921504606846976",
        "6968634749252809935/1152921504606846976"
      ]
    },
    {
      "label": "J(3,3);B(1, 1, 3, 1, 3, 1, 3, 2, 2)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        1,
        3,
        1,
        3,
        1,
        3,
        2,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "13936429651505985285/2305843009213693952",
        "6968214825752992645/1152921504606846976"
      ],
      "image_upper_bracket": [
        "6979774044884767285/1152921504606846976",
        "13959548089769534575/2305843009213693952"
      ],
      "certified_interval": [
        "6968214825752992645/1152921504606846976",
        "6979774044884767285/1152921504606846976"
      ]
    },
    {
      "label": "J(3,3);B(1, 1, 3, 1, 3, 2, 2, 1, 1)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        1,
        3,
        1,
        3,
        2,
        2,
        1,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "1744902475473629085/288230376151711744",
        "13959219803789032685/2305843009213693952"
      ],
      "image_upper_bracket": [
        "6990211820078840905/1152921504606846976",
        "13980423640157681815/2305843009213693952"
      ],
      "certified_interval": [
        "13959219803789032685/2305843009213693952",
        "6990211820078840905/1152921504606846976"
      ]
    },
    {
      "label": "J(3,3);B(1, 1, 3, 2, 1, 2, 2, 2, 3)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        1,
        3,
        2,
        1,
        2,
        2,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "6990048363160723265/1152921504606846976",
        "13980096726321446535/2305843009213693952"
      ],
      "image_upper_bracket": [
        "14002708944922512565/2305843009213693952",
        "7001354472461256285/1152921504606846976"
      ],
      "certified_interval": [
        "13980096726321446535/2305843009213693952",
        "14002708944922512565/2305843009213693952"
      ]
    },
    {
      "label": "J(3,3);B(1, 1, 3, 2, 1, 3, 2, 1, 3)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        1,
        3,
        2,
        1,
        3,
        2,
        1,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "13998373373969026895/2305843009213693952",
        "3499593343492256725/576460752303423488"
      ],
      "image_upper_bracket": [
        "14019354346515013865/2305843009213693952",
        "7009677173257506935/1152921504606846976"
      ],
      "certified_interval": [
        "3499593343492256725/576460752303423488",
        "14019354346515013865/2305843009213693952"
      ]
    },
    {
      "label": "J(3,3);B(1, 1, 3, 2, 2, 1, 3)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        1,
        3,
        2,
        2,
        1,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "3504799016752237435/576460752303423488",
        "14019196067008949745/2305843009213693952"
      ],
      "image_upper_bracket": [
        "14039470092805594275/2305843009213693952",
        "1754933761600699285/288230376151711744"
      ],
      "certified_interval": [
        "14019196067008949745/2305843009213693952",
        "14039470092805594275/2305843009213693952"
      ]
    },
    {
      "label": "J(3,3);B(1, 1, 3, 2, 2, 2, 1, 1, 4)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        1,
        3,
        2,
        2,
        2,
        1,
        1,
        4
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "14038589605248782315/2305843009213693952",
        "877411850328048895/144115188075855872"
      ],
      "image_upper_bracket": [
        "878528919445975455/144115188075855872",
        "14056462711135607285/2305843009213693952"
      ],
      "certified_interval": [
        "877411850328048895/144115188075855872",
        "878528919445975455/144115188075855872"
      ]
    },
    {
      "label": "J(3,3);B(1, 1, 3, 2, 2, 2, 2, 2, 3)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        1,
        3,
        2,
        2,
        2,
        2,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "14050937632038494345/2305843009213693952",
        "7025468816019247175/1152921504606846976"
      ],
      "image_upper_bracket": [
        "7034302611784705385/1152921504606846976",
        "14068605223569410775/2305843009213693952"
      ],
      "certified_interval": [
        "7025468816019247175/1152921504606846976",
        "7034302611784705385/1152921504606846976"
      ]
    },
    {
      "label": "J(3,3);B(1, 1, 3, 2, 2, 2, 2, 3, 1)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        1,
        3,
        2,
        2,
        2,
        2,
        3,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "7032697183841416245/1152921504606846976",
        "14065394367682832495/2305843009213693952"
      ],
      "image_upper_bracket": [
        "3520382438246573995/576460752303423488",
        "14081529752986295985/2305843009213693952"
      ],
      "certified_interval": [
        "14065394367682832495/2305843009213693952",
        "3520382438246573995/576460752303423488"
      ]
    },
    {
      "label": "J(3,3);B(1, 2, 1, 1, 3, 2, 1, 3, 2)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        2,
        1,
        1,
        3,
        2,
        1,
        3,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "3520332364864227265/576460752303423488",
        "14081329459456909065/2305843009213693952"
      ],
      "image_upper_bracket": [
        "881718581131078875/144115188075855872",
        "14107497298097262005/2305843009213693952"
      ],
      "certified_interval": [
        "14081329459456909065/2305843009213693952",
        "881718581131078875/144115188075855872"
      ]
    },
    {
      "label": "J(3,3);B(1, 2, 1, 3, 1, 3, 2)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        2,
        1,
        3,
        1,
        3,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "7053625504696340685/1152921504606846976",
        "14107251009392681375/2305843009213693952"
      ],
      "image_upper_bracket": [
        "7066206448867352105/1152921504606846976",
        "14132412897734704215/2305843009213693952"
      ],
      "certified_interval": [
        "14107251009392681375/2305843009213693952",
        "7066206448867352105/1152921504606846976"
      ]
    },
    {
      "label": "J(3,3);B(1, 2, 1, 3, 2, 2, 2, 1, 3)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        2,
        1,
        3,
        2,
        2,
        2,
        1,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "7066061087343015845/1152921504606846976",
        "14132122174686031695/2305843009213693952"
      ],
      "image_upper_bracket": [
        "14155568798001006805/2305843009213693952",
        "7077784399000503405/1152921504606846976"
      ],
      "certified_interval": [
        "14132122174686031695/2305843009213693952",
        "14155568798001006805/2305843009213693952"
      ]
    },
    {
      "label": "J(3,3);B(1, 2, 1, 3, 2, 2, 3)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        2,
        1,
        3,
        2,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "14152350095928764155/2305843009213693952",
        "55282617562221735/9007199254740992"
      ],
      "image_upper_bracket": [
        "3543326307314497465/576460752303423488",
        "14173305229257989865/2305843009213693952"
      ],
      "certified_interval": [
        "55282617562221735/9007199254740992",
        "3543326307314497465/576460752303423488"
      ]
    },
    {
      "label": "J(3,3);B(1, 2, 2, 1, 3, 2, 2, 2, 1)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        2,
        2,
        1,
        3,
        2,
        2,
        2,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "14172830549570494145/2305843009213693952",
        "7086415274785247075/1152921504606846976"
      ],
      "image_upper_bracket": [
        "14196789020702401625/2305843009213693952",
        "7098394510351200815/1152921504606846976"
      ],
      "certified_interval": [
        "7086415274785247075/1152921504606846976",
        "14196789020702401625/2305843009213693952"
      ]
    },
    {
      "label": "J(3,3);B(1, 2, 2, 2, 2, 2, 2)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        2,
        2,
        2,
        2,
        2,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "3549157436135113815/576460752303423488",
        "14196629744540455265/2305843009213693952"
      ],
      "image_upper_bracket": [
        "1777533543132715175/288230376151711744",
        "14220268345061721405/2305843009213693952"
      ],
      "certified_interval": [
        "14196629744540455265/2305843009213693952",
        "1777533543132715175/288230376151711744"
      ]
    },
    {
      "label": "J(3,2);B(1,)",
      "d": 3,
      "ell": 2,
      "word": [
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "14202315246571716185/2305843009213693952",
        "7101157623285858095/1152921504606846976"
      ],
      "image_upper_bracket": [
        "14279122844245282125/2305843009213693952",
        "7139561422122641065/1152921504606846976"
      ],
      "certified_interval": [
        "7101157623285858095/1152921504606846976",
        "14279122844245282125/2305843009213693952"
      ]
    },
    {
      "label": "J(3,4);B(1, 2, 3, 1, 2, 3, 1, 3, 1)",
      "d": 3,
      "ell": 4,
      "word": [
        1,
        2,
        3,
        1,
        2,
        3,
        1,
        3,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "42534916969571773553/9223372036854775808",
        "10633729242392943389/2305843009213693952"
      ],
      "base_upper_bracket": [
        "21296922778540351237/4611686018427387904",
        "42593845557080702477/9223372036854775808"
      ],
      "image_lower_bracket": [
        "7139465204229610605/1152921504606846976",
        "14278930408459221215/2305843009213693952"
      ],
      "image_upper_bracket": [
        "3571718400747577145/576460752303423488",
        "14286873602990308585/2305843009213693952"
      ],
      "certified_interval": [
        "14278930408459221215/2305843009213693952",
        "3571718400747577145/576460752303423488"
      ]
    },
    {
      "label": "J(3,3);B(1, 2, 1, 4)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        2,
        1,
        4
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "1785294758066392575/288230376151711744",
        "14282358064531140605/2305843009213693952"
      ],
      "image_upper_bracket": [
        "893538444632210235/144115188075855872",
        "14296615114115363765/2305843009213693952"
      ],
      "certified_interval": [
        "14282358064531140605/2305843009213693952",
        "893538444632210235/144115188075855872"
      ]
    },
    {
      "label": "J(3,3);B(1, 2, 2, 3, 1, 2, 2, 1, 3)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        2,
        2,
        3,
        1,
        2,
        2,
        1,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "111692296968041035/18014398509481984",
        "14296614011909252485/2305843009213693952"
      ],
      "image_upper_bracket": [
        "14316471705616038695/2305843009213693952",
        "3579117926404009675/576460752303423488"
      ],
      "certified_interval": [
        "14296614011909252485/2305843009213693952",
        "14316471705616038695/2305843009213693952"
      ]
    },
    {
      "label": "J(3,3);B(1, 2, 2, 3, 1, 3, 1, 3, 2)",
      "d": 3,
      "ell": 3,
      "word": [
        1,
        2,
        2,
        3,
        1,
        3,
        1,
        3,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "21761071854345925387/4611686018427387904",
        "43522143708691850777/9223372036854775808"
      ],
      "base_upper_bracket": [
        "43645465095506842523/9223372036854775808",
        "21822732547753421263/4611686018427387904"
      ],
      "image_lower_bracket": [
        "1789495446619906845/288230376151711744",
        "14315963572959254765/2305843009213693952"
      ],
      "image_upper_bracket": [
        "14334552637171465915/2305843009213693952",
        "223977384955804155/36028797018963968"
      ],
      "certified_interval": [
        "14315963572959254765/2305843009213693952",
        "14334552637171465915/2305843009213693952"
      ]
    },
    {
      "label": "J(3,2);B(1, 1)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "14328652043512275005/2305843009213693952",
        "7164326021756137505/1152921504606846976"
      ],
      "image_upper_bracket": [
        "3600891698915406895/576460752303423488",
        "14403566795661627585/2305843009213693952"
      ],
      "certified_interval": [
        "7164326021756137505/1152921504606846976",
        "3600891698915406895/576460752303423488"
      ]
    },
    {
      "label": "J(3,2);B(1, 1, 3, 1, 2, 2, 3, 1, 3)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        1,
        3,
        1,
        2,
        2,
        3,
        1,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "7201681693513594565/1152921504606846976",
        "14403363387027189135/2305843009213693952"
      ],
      "image_upper_bracket": [
        "14474203368554740855/2305843009213693952",
        "3618550842138685215/576460752303423488"
      ],
      "certified_interval": [
        "14403363387027189135/2305843009213693952",
        "14474203368554740855/2305843009213693952"
      ]
    },
    {
      "label": "J(3,2);B(1, 1, 3, 2, 2, 3, 1, 2, 3)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        1,
        3,
        2,
        2,
        3,
        1,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "1809172170964376155/288230376151711744",
        "14473377367715009245/2305843009213693952"
      ],
      "image_upper_bracket": [
        "14533776014592427545/2305843009213693952",
        "7266888007296213775/1152921504606846976"
      ],
      "certified_interval": [
        "14473377367715009245/2305843009213693952",
        "14533776014592427545/2305843009213693952"
      ]
    },
    {
      "label": "J(3,2);B(1, 1, 3, 2, 3, 1, 3, 1, 3)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        1,
        3,
        2,
        3,
        1,
        3,
        1,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "14528677159820375655/2305843009213693952",
        "3632169289955093915/576460752303423488"
      ],
      "image_upper_bracket": [
        "3644754660337918085/576460752303423488",
        "14579018641351672345/2305843009213693952"
      ],
      "certified_interval": [
        "3632169289955093915/576460752303423488",
        "3644754660337918085/576460752303423488"
      ]
    },
    {
      "label": "J(3,2);B(1, 2, 1, 2, 3, 1, 3)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        2,
        1,
        2,
        3,
        1,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "14578970924316255085/2305843009213693952",
        "7289485462158127545/1152921504606846976"
      ],
      "image_upper_bracket": [
        "14648165213858352415/2305843009213693952",
        "3662041303464588105/576460752303423488"
      ],
      "certified_interval": [
        "7289485462158127545/1152921504606846976",
        "14648165213858352415/2305843009213693952"
      ]
    },
    {
      "label": "J(3,2);B(1, 2, 2, 2, 2, 1, 2, 2, 3)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        2,
        2,
        2,
        2,
        1,
        2,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "915510261061617825/144115188075855872",
        "14648164176985885205/2305843009213693952"
      ],
      "image_upper_bracket": [
        "14714214897143421575/2305843009213693952",
        "3678553724285855395/576460752303423488"
      ],
      "certified_interval": [
        "14648164176985885205/2305843009213693952",
        "14714214897143421575/2305843009213693952"
      ]
    },
    {
      "label": "J(3,2);B(1, 2, 2, 3, 1, 3, 2, 3)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        2,
        2,
        3,
        1,
        3,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "14712992318282353435/2305843009213693952",
        "459781009946323545/72057594037927936"
      ],
      "image_upper_bracket": [
        "14771771223541403785/2305843009213693952",
        "7385885611770701895/1152921504606846976"
      ],
      "certified_interval": [
        "459781009946323545/72057594037927936",
        "14771771223541403785/2305843009213693952"
      ]
    },
    {
      "label": "J(3,2);B(1, 2, 2, 3, 2, 2, 3)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        2,
        2,
        3,
        2,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "14768284128466324265/2305843009213693952",
        "7384142064233162135/1152921504606846976"
      ],
      "image_upper_bracket": [
        "3704851470606338115/576460752303423488",
        "14819405882425352465/2305843009213693952"
      ],
      "certified_interval": [
        "7384142064233162135/1152921504606846976",
        "3704851470606338115/576460752303423488"
      ]
    },
    {
      "label": "J(3,2);B(1, 2, 3, 1, 3, 2, 2, 3, 2)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        2,
        3,
        1,
        3,
        2,
        2,
        3,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "7409077737290437845/1152921504606846976",
        "14818155474580875695/2305843009213693952"
      ],
      "image_upper_bracket": [
        "1859121981628151565/288230376151711744",
        "14872975853025212525/2305843009213693952"
      ],
      "certified_interval": [
        "14818155474580875695/2305843009213693952",
        "1859121981628151565/288230376151711744"
      ]
    },
    {
      "label": "J(3,2);B(1, 2, 3, 2, 1)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        2,
        3,
        2,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "1859045663222127725/288230376151711744",
        "14872365305777021805/2305843009213693952"
      ],
      "image_upper_bracket": [
        "7462321056541412495/1152921504606846976",
        "14924642113082824995/2305843009213693952"
      ],
      "certified_interval": [
        "14872365305777021805/2305843009213693952",
        "7462321056541412495/1152921504606846976"
      ]
    },
    {
      "label": "J(3,2);B(1, 2, 3, 2, 2, 2, 3, 2, 3)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        2,
        3,
        2,
        2,
        2,
        3,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "7461871896049885545/1152921504606846976",
        "14923743792099771095/2305843009213693952"
      ],
      "image_upper_bracket": [
        "7484645730214733725/1152921504606846976",
        "14969291460429467455/2305843009213693952"
      ],
      "certified_interval": [
        "14923743792099771095/2305843009213693952",
        "7484645730214733725/1152921504606846976"
      ]
    },
    {
      "label": "J(3,2);B(1, 3)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "7473511739550841735/1152921504606846976",
        "14947023479101683475/2305843009213693952"
      ],
      "image_upper_bracket": [
        "15008825148144767325/2305843009213693952",
        "7504412574072383665/1152921504606846976"
      ],
      "certified_interval": [
        "14947023479101683475/2305843009213693952",
        "15008825148144767325/2305843009213693952"
      ]
    },
    {
      "label": "J(3,2);B(1, 2, 3, 2, 3, 1, 3, 3)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        2,
        3,
        2,
        3,
        1,
        3,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "7503404890611145865/1152921504606846976",
        "15006809781222291735/2305843009213693952"
      ],
      "image_upper_bracket": [
        "15043923213260740715/2305843009213693952",
        "940245200828796295/144115188075855872"
      ],
      "certified_interval": [
        "15006809781222291735/2305843009213693952",
        "15043923213260740715/2305843009213693952"
      ]
    },
    {
      "label": "J(3,2);B(1, 3, 1, 2, 3, 1, 4)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        3,
        1,
        2,
        3,
        1,
        4
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "15043662026690182035/2305843009213693952",
        "1880457753336272755/288230376151711744"
      ],
      "image_upper_bracket": [
        "15101182958459343135/2305843009213693952",
        "3775295739614835785/576460752303423488"
      ],
      "certified_interval": [
        "1880457753336272755/288230376151711744",
        "15101182958459343135/2305843009213693952"
      ]
    },
    {
      "label": "J(3,2);B(1, 3, 1, 3, 3)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        3,
        1,
        3,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "7549889676362961185/1152921504606846976",
        "15099779352725922375/2305843009213693952"
      ],
      "image_upper_bracket": [
        "15151939218300489855/2305843009213693952",
        "3787984804575122465/576460752303423488"
      ],
      "certified_interval": [
        "15099779352725922375/2305843009213693952",
        "15151939218300489855/2305843009213693952"
      ]
    },
    {
      "label": "J(3,2);B(1, 3, 1, 3, 3, 1, 4)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        3,
        1,
        3,
        3,
        1,
        4
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "15145638012825839505/2305843009213693952",
        "7572819006412919755/1152921504606846976"
      ],
      "image_upper_bracket": [
        "15188949794631753655/2305843009213693952",
        "3797237448657938415/576460752303423488"
      ],
      "certified_interval": [
        "7572819006412919755/1152921504606846976",
        "15188949794631753655/2305843009213693952"
      ]
    },
    {
      "label": "J(3,2);B(1, 3, 2, 1, 3, 2, 3, 2)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        3,
        2,
        1,
        3,
        2,
        3,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "7594461579388699775/1152921504606846976",
        "15188923158777399555/2305843009213693952"
      ],
      "image_upper_bracket": [
        "15240904041314870995/2305843009213693952",
        "1905113005164358875/288230376151711744"
      ],
      "certified_interval": [
        "15188923158777399555/2305843009213693952",
        "15240904041314870995/2305843009213693952"
      ]
    },
    {
      "label": "J(3,2);B(1, 3, 2, 2, 2, 3, 2, 2, 4)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        3,
        2,
        2,
        2,
        3,
        2,
        2,
        4
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "15240497315006550655/2305843009213693952",
        "3810124328751637665/576460752303423488"
      ],
      "image_upper_bracket": [
        "7643394347336575095/1152921504606846976",
        "15286788694673150195/2305843009213693952"
      ],
      "certified_interval": [
        "3810124328751637665/576460752303423488",
        "7643394347336575095/1152921504606846976"
      ]
    },
    {
      "label": "J(3,2);B(1, 3, 2, 3)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        3,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "3821300327827694405/576460752303423488",
        "15285201311310777625/2305843009213693952"
      ],
      "image_upper_bracket": [
        "1916517534776442605/288230376151711744",
        "15332140278211540845/2305843009213693952"
      ],
      "certified_interval": [
        "15285201311310777625/2305843009213693952",
        "1916517534776442605/288230376151711744"
      ]
    },
    {
      "label": "J(3,2);B(1, 3, 2, 3, 1, 3, 3, 2, 2)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        3,
        2,
        3,
        1,
        3,
        3,
        2,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "15332040407841894885/2305843009213693952",
        "7666020203920947445/1152921504606846976"
      ],
      "image_upper_bracket": [
        "15373259501853372645/2305843009213693952",
        "7686629750926686325/1152921504606846976"
      ],
      "certified_interval": [
        "7666020203920947445/1152921504606846976",
        "15373259501853372645/2305843009213693952"
      ]
    },
    {
      "label": "J(3,2);B(1, 3, 2, 3, 2, 2, 3, 2, 3)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        3,
        2,
        3,
        2,
        2,
        3,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "15371260382479808735/2305843009213693952",
        "3842815095619952185/576460752303423488"
      ],
      "image_upper_bracket": [
        "3852649510145839745/576460752303423488",
        "15410598040583358985/2305843009213693952"
      ],
      "certified_interval": [
        "3842815095619952185/576460752303423488",
        "3852649510145839745/576460752303423488"
      ]
    },
    {
      "label": "J(3,2);B(1, 3, 2, 3, 2, 3, 2, 2, 3)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        3,
        2,
        3,
        2,
        3,
        2,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "15409738948438392655/2305843009213693952",
        "3852434737109598165/576460752303423488"
      ],
      "image_upper_bracket": [
        "7722500293960531625/1152921504606846976",
        "15445000587921063255/2305843009213693952"
      ],
      "certified_interval": [
        "3852434737109598165/576460752303423488",
        "7722500293960531625/1152921504606846976"
      ]
    },
    {
      "label": "J(4,4);B(1, 1, 4, 1, 2, 3, 2, 2, 1)",
      "d": 4,
      "ell": 4,
      "word": [
        1,
        1,
        4,
        1,
        2,
        3,
        2,
        2,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "778780500856433427/144115188075855872",
        "12460488013702934833/2305843009213693952"
      ],
      "base_upper_bracket": [
        "12484326493187971361/2305843009213693952",
        "6242163246593985681/1152921504606846976"
      ],
      "image_lower_bracket": [
        "15444990260334394795/2305843009213693952",
        "965311891270899675/144115188075855872"
      ],
      "image_upper_bracket": [
        "7731883934893792185/1152921504606846976",
        "15463767869787584375/2305843009213693952"
      ],
      "certified_interval": [
        "965311891270899675/144115188075855872",
        "7731883934893792185/1152921504606846976"
      ]
    },
    {
      "label": "J(3,2);B(1, 3, 2, 3, 2, 3, 2, 3, 3)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        3,
        2,
        3,
        2,
        3,
        2,
        3,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "120775932832707315/18014398509481984",
        "15459319402586536325/2305843009213693952"
      ],
      "image_upper_bracket": [
        "7742978756967450315/1152921504606846976",
        "15485957513934900635/2305843009213693952"
      ],
      "certified_interval": [
        "15459319402586536325/2305843009213693952",
        "7742978756967450315/1152921504606846976"
      ]
    },
    {
      "label": "J(4,3);B(1,)",
      "d": 4,
      "ell": 3,
      "word": [
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "12757481281645358399/2305843009213693952",
        "199335645025708725/36028797018963968"
      ],
      "base_upper_bracket": [
        "6412033836893998571/1152921504606846976",
        "12824067673787997143/2305843009213693952"
      ],
      "image_lower_bracket": [
        "7733650112858863385/1152921504606846976",
        "15467300225717726775/2305843009213693952"
      ],
      "image_upper_bracket": [
        "15531913088204826875/2305843009213693952",
        "60671535500800105/9007199254740992"
      ],
      "certified_interval": [
        "15467300225717726775/2305843009213693952",
        "15531913088204826875/2305843009213693952"
      ]
    },
    {
      "label": "J(4,4);B(1, 2, 2, 3)",
      "d": 4,
      "ell": 4,
      "word": [
        1,
        2,
        2,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "778780500856433427/144115188075855872",
        "12460488013702934833/2305843009213693952"
      ],
      "base_upper_bracket": [
        "12484326493187971361/2305843009213693952",
        "6242163246593985681/1152921504606846976"
      ],
      "image_lower_bracket": [
        "7763996042361547065/1152921504606846976",
        "15527992084723094135/2305843009213693952"
      ],
      "image_upper_bracket": [
        "15548762762756460005/2305843009213693952",
        "7774381381378230005/1152921504606846976"
      ],
      "certified_interval": [
        "15527992084723094135/2305843009213693952",
        "15548762762756460005/2305843009213693952"
      ]
    },
    {
      "label": "J(3,2);B(1, 3, 3, 1)",
      "d": 3,
      "ell": 2,
      "word": [
        1,
        3,
        3,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "45798161671275401573/9223372036854775808",
        "5724770208909425197/1152921504606846976"
      ],
      "base_upper_bracket": [
        "23058430092136939519/4611686018427387904",
        "46116860184273879041/9223372036854775808"
      ],
      "image_lower_bracket": [
        "15535622551988039805/2305843009213693952",
        "7767811275994019905/1152921504606846976"
      ],
      "image_upper_bracket": [
        "15574645308176341485/2305843009213693952",
        "7787322654088170745/1152921504606846976"
      ],
      "certified_interval": [
        "7767811275994019905/1152921504606846976",
        "15574645308176341485/2305843009213693952"
      ]
    },
    {
      "label": "J(4,3);B(1, 1, 1, 3)",
      "d": 4,
      "ell": 3,
      "word": [
        1,
        1,
        1,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "12757481281645358399/2305843009213693952",
        "199335645025708725/36028797018963968"
      ],
      "base_upper_bracket": [
        "6412033836893998571/1152921504606846976",
        "12824067673787997143/2305843009213693952"
      ],
      "image_lower_bracket": [
        "1946660800056415695/288230376151711744",
        "15573286400451325565/2305843009213693952"
      ],
      "image_upper_bracket": [
        "15636595881311418925/2305843009213693952",
        "7818297940655709465/1152921504606846976"
      ],
      "certified_interval": [
        "15573286400451325565/2305843009213693952",
        "15636595881311418925/2305843009213693952"
      ]
    },
    {
      "label": "J(4,3);B(1, 1, 3, 3)",
      "d": 4,
      "ell": 3,
      "word": [
        1,
        1,
        3,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "12757481281645358399/2305843009213693952",
        "199335645025708725/36028797018963968"
      ],
      "base_upper_bracket": [
        "6412033836893998571/1152921504606846976",
        "12824067673787997143/2305843009213693952"
      ],
      "image_lower_bracket": [
        "15627498357111894005/2305843009213693952",
        "7813749178555947005/1152921504606846976"
      ],
      "image_upper_bracket": [
        "3921953890256813925/576460752303423488",
        "15687815561027255705/2305843009213693952"
      ],
      "certified_interval": [
        "7813749178555947005/1152921504606846976",
        "3921953890256813925/576460752303423488"
      ]
    },
    {
      "label": "J(4,3);B(1, 1, 4, 1)",
      "d": 4,
      "ell": 3,
      "word": [
        1,
        1,
        4,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "12757481281645358399/2305843009213693952",
        "199335645025708725/36028797018963968"
      ],
      "base_upper_bracket": [
        "6412033836893998571/1152921504606846976",
        "12824067673787997143/2305843009213693952"
      ],
      "image_lower_bracket": [
        "3920271590785977085/576460752303423488",
        "15681086363143908345/2305843009213693952"
      ],
      "image_upper_bracket": [
        "7869150598836550295/1152921504606846976",
        "15738301197673100595/2305843009213693952"
      ],
      "certified_interval": [
        "15681086363143908345/2305843009213693952",
        "7869150598836550295/1152921504606846976"
      ]
    },
    {
      "label": "J(4,3);B(1, 2)",
      "d": 4,
      "ell": 3,
      "word": [
        1,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "12757481281645358399/2305843009213693952",
        "199335645025708725/36028797018963968"
      ],
      "base_upper_bracket": [
        "6412033836893998571/1152921504606846976",
        "12824067673787997143/2305843009213693952"
      ],
      "image_lower_bracket": [
        "7863277642156350065/1152921504606846976",
        "15726555284312700135/2305843009213693952"
      ],
      "image_upper_bracket": [
        "7893909243273568565/1152921504606846976",
        "15787818486547137135/2305843009213693952"
      ],
      "certified_interval": [
        "15726555284312700135/2305843009213693952",
        "7893909243273568565/1152921504606846976"
      ]
    },
    {
      "label": "J(4,3);B(1, 2, 2, 2)",
      "d": 4,
      "ell": 3,
      "word": [
        1,
        2,
        2,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "12757481281645358399/2305843009213693952",
        "199335645025708725/36028797018963968"
      ],
      "base_upper_bracket": [
        "6412033836893998571/1152921504606846976",
        "12824067673787997143/2305843009213693952"
      ],
      "image_lower_bracket": [
        "15777047633236013205/2305843009213693952",
        "7888523816618006605/1152921504606846976"
      ],
      "image_upper_bracket": [
        "15836741122266079545/2305843009213693952",
        "7918370561133039775/1152921504606846976"
      ],
      "certified_interval": [
        "7888523816618006605/1152921504606846976",
        "15836741122266079545/2305843009213693952"
      ]
    },
    {
      "label": "J(5,2)",
      "d": 5,
      "ell": 2,
      "word": [],
      "shift": 0,
      "base_lower_bracket": [
        "63217932413258676767/9223372036854775808",
        "15804483103314669193/2305843009213693952"
      ],
      "base_upper_bracket": [
        "16140901064495857663/2305843009213693952",
        "64563604257983430657/9223372036854775808"
      ],
      "image_lower_bracket": [
        "15804483103314669193/2305843009213693952",
        "15804483103314669193/2305843009213693952"
      ],
      "image_upper_bracket": [
        "16140901064495857663/2305843009213693952",
        "16140901064495857663/2305843009213693952"
      ],
      "certified_interval": [
        "15804483103314669193/2305843009213693952",
        "16140901064495857663/2305843009213693952"
      ]
    },
    {
      "label": "J(3,1);B(1,)",
      "d": 3,
      "ell": 1,
      "word": [
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "53757751761229891847/9223372036854775808",
        "26878875880614945925/4611686018427387904"
      ],
      "base_upper_bracket": [
        "55340232221128654847/9223372036854775808",
        "27670116110564327425/4611686018427387904"
      ],
      "image_lower_bracket": [
        "4032473527476165085/576460752303423488",
        "16129894109904660345/2305843009213693952"
      ],
      "image_upper_bracket": [
        "4128771968186667665/576460752303423488",
        "16515087872746670665/2305843009213693952"
      ],
      "certified_interval": [
        "16129894109904660345/2305843009213693952",
        "4128771968186667665/576460752303423488"
      ]
    },
    {
      "label": "J(3,1);B(1, 2, 3, 3)",
      "d": 3,
      "ell": 1,
      "word": [
        1,
        2,
        3,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "53757751761229891847/9223372036854775808",
        "26878875880614945925/4611686018427387904"
      ],
      "base_upper_bracket": [
        "55340232221128654847/9223372036854775808",
        "27670116110564327425/4611686018427387904"
      ],
      "image_lower_bracket": [
        "16476429235451157205/2305843009213693952",
        "8238214617725578605/1152921504606846976"
      ],
      "image_upper_bracket": [
        "4204904829425885485/576460752303423488",
        "16819619317703541945/2305843009213693952"
      ],
      "certified_interval": [
        "8238214617725578605/1152921504606846976",
        "4204904829425885485/576460752303423488"
      ]
    },
    {
      "label": "J(3,1);B(1, 3, 3, 1)",
      "d": 3,
      "ell": 1,
      "word": [
        1,
        3,
        3,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "53757751761229891847/9223372036854775808",
        "26878875880614945925/4611686018427387904"
      ],
      "base_upper_bracket": [
        "55340232221128654847/9223372036854775808",
        "27670116110564327425/4611686018427387904"
      ],
      "image_lower_bracket": [
        "16804156219281022635/2305843009213693952",
        "1050259763705063915/144115188075855872"
      ],
      "image_upper_bracket": [
        "17113781987271150695/2305843009213693952",
        "4278445496817787675/576460752303423488"
      ],
      "certified_interval": [
        "1050259763705063915/144115188075855872",
        "17113781987271150695/2305843009213693952"
      ]
    },
    {
      "label": "J(3,1);B(1, 4)",
      "d": 3,
      "ell": 1,
      "word": [
        1,
        4
      ],
      "shift": 0,
      "base_lower_bracket": [
        "53757751761229891847/9223372036854775808",
        "26878875880614945925/4611686018427387904"
      ],
      "base_upper_bracket": [
        "55340232221128654847/9223372036854775808",
        "27670116110564327425/4611686018427387904"
      ],
      "image_lower_bracket": [
        "8524621157373582015/1152921504606846976",
        "17049242314747164035/2305843009213693952"
      ],
      "image_upper_bracket": [
        "17347955165580513895/2305843009213693952",
        "4336988791395128475/576460752303423488"
      ],
      "certified_interval": [
        "17049242314747164035/2305843009213693952",
        "17347955165580513895/2305843009213693952"
      ]
    },
    {
      "label": "J(4,1)",
      "d": 4,
      "ell": 1,
      "word": [],
      "shift": 0,
      "base_lower_bracket": [
        "8605523264663016679/1152921504606846976",
        "17211046529326033359/2305843009213693952"
      ],
      "base_upper_bracket": [
        "18446744073709551615/2305843009213693952",
        "8"
      ],
      "image_lower_bracket": [
        "17211046529326033359/2305843009213693952",
        "17211046529326033359/2305843009213693952"
      ],
      "image_upper_bracket": [
        "18446744073709551615/2305843009213693952",
        "18446744073709551615/2305843009213693952"
      ],
      "certified_interval": [
        "17211046529326033359/2305843009213693952",
        "18446744073709551615/2305843009213693952"
      ]
    },
    {
      "label": "J(5,2);B(1,)",
      "d": 5,
      "ell": 2,
      "word": [
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "63217932413258676767/9223372036854775808",
        "15804483103314669193/2305843009213693952"
      ],
      "base_upper_bracket": [
        "16140901064495857663/2305843009213693952",
        "64563604257983430657/9223372036854775808"
      ],
      "image_lower_bracket": [
        "18439872551573861425/2305843009213693952",
        "9219936275786930715/1152921504606846976"
      ],
      "image_upper_bracket": [
        "18769688788714104055/2305843009213693952",
        "4692422197178526015/576460752303423488"
      ],
      "certified_interval": [
        "9219936275786930715/1152921504606846976",
        "18769688788714104055/2305843009213693952"
      ]
    },
    {
      "label": "J(3,1);B(2,)",
      "d": 3,
      "ell": 1,
      "word": [
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "53757751761229891847/9223372036854775808",
        "26878875880614945925/4611686018427387904"
      ],
      "base_upper_bracket": [
        "55340232221128654847/9223372036854775808",
        "27670116110564327425/4611686018427387904"
      ],
      "image_lower_bracket": [
        "292183877024395975/36028797018963968",
        "18699768129561342405/2305843009213693952"
      ],
      "image_upper_bracket": [
        "19080660018106560365/2305843009213693952",
        "9540330009053280185/1152921504606846976"
      ],
      "certified_interval": [
        "18699768129561342405/2305843009213693952",
        "19080660018106560365/2305843009213693952"
      ]
    },
    {
      "label": "J(3,1);B(2, 2, 4, 1)",
      "d": 3,
      "ell": 1,
      "word": [
        2,
        2,
        4,
        1
      ],
      "shift": 0,
      "base_lower_bracket": [
        "53757751761229891847/9223372036854775808",
        "26878875880614945925/4611686018427387904"
      ],
      "base_upper_bracket": [
        "55340232221128654847/9223372036854775808",
        "27670116110564327425/4611686018427387904"
      ],
      "image_lower_bracket": [
        "4768494168175294105/576460752303423488",
        "19073976672701176425/2305843009213693952"
      ],
      "image_upper_bracket": [
        "19426346599040824295/2305843009213693952",
        "4856586649760206075/576460752303423488"
      ],
      "certified_interval": [
        "19073976672701176425/2305843009213693952",
        "19426346599040824295/2305843009213693952"
      ]
    },
    {
      "label": "J(3,1);B(2, 3, 4)",
      "d": 3,
      "ell": 1,
      "word": [
        2,
        3,
        4
      ],
      "shift": 0,
      "base_lower_bracket": [
        "53757751761229891847/9223372036854775808",
        "26878875880614945925/4611686018427387904"
      ],
      "base_upper_bracket": [
        "55340232221128654847/9223372036854775808",
        "27670116110564327425/4611686018427387904"
      ],
      "image_lower_bracket": [
        "9707948681915805065/1152921504606846976",
        "19415897363831610135/2305843009213693952"
      ],
      "image_upper_bracket": [
        "19738384416272566155/2305843009213693952",
        "1233649026017035385/144115188075855872"
      ],
      "certified_interval": [
        "19415897363831610135/2305843009213693952",
        "19738384416272566155/2305843009213693952"
      ]
    },
    {
      "label": "J(3,1);B(2, 4, 2, 4)",
      "d": 3,
      "ell": 1,
      "word": [
        2,
        4,
        2,
        4
      ],
      "shift": 0,
      "base_lower_bracket": [
        "53757751761229891847/9223372036854775808",
        "26878875880614945925/4611686018427387904"
      ],
      "base_upper_bracket": [
        "55340232221128654847/9223372036854775808",
        "27670116110564327425/4611686018427387904"
      ],
      "image_lower_bracket": [
        "1233339113358018435/144115188075855872",
        "19733425813728294965/2305843009213693952"
      ],
      "image_upper_bracket": [
        "20037438872253922875/2305843009213693952",
        "313084982378967545/36028797018963968"
      ],
      "certified_interval": [
        "19733425813728294965/2305843009213693952",
        "20037438872253922875/2305843009213693952"
      ]
    },
    {
      "label": "J(4,1);B(1, 2, 5, 2)",
      "d": 4,
      "ell": 1,
      "word": [
        1,
        2,
        5,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "8605523264663016679/1152921504606846976",
        "17211046529326033359/2305843009213693952"
      ],
      "base_upper_bracket": [
        "18446744073709551615/2305843009213693952",
        "8"
      ],
      "image_lower_bracket": [
        "5005947913332090015/576460752303423488",
        "20023791653328360065/2305843009213693952"
      ],
      "image_upper_bracket": [
        "21184799359963040335/2305843009213693952",
        "5296199839990760085/576460752303423488"
      ],
      "certified_interval": [
        "20023791653328360065/2305843009213693952",
        "21184799359963040335/2305843009213693952"
      ]
    },
    {
      "label": "J(5,1)",
      "d": 5,
      "ell": 1,
      "word": [],
      "shift": 0,
      "base_lower_bracket": [
        "83010348331692982267/9223372036854775808",
        "9"
      ],
      "base_upper_bracket": [
        "92233720368547758077/9223372036854775808",
        "46116860184273879041/4611686018427387904"
      ],
      "image_lower_bracket": [
        "9",
        "9"
      ],
      "image_upper_bracket": [
        "92233720368547758077/9223372036854775808",
        "92233720368547758077/9223372036854775808"
      ],
      "certified_interval": [
        "9",
        "92233720368547758077/9223372036854775808"
      ]
    },
    {
      "label": "J(4,1);B(2, 4, 5, 2)",
      "d": 4,
      "ell": 1,
      "word": [
        2,
        4,
        5,
        2
      ],
      "shift": 0,
      "base_lower_bracket": [
        "8605523264663016679/1152921504606846976",
        "17211046529326033359/2305843009213693952"
      ],
      "base_upper_bracket": [
        "18446744073709551615/2305843009213693952",
        "8"
      ],
      "image_lower_bracket": [
        "23047015288248607045/2305843009213693952",
        "11523507644124303525/1152921504606846976"
      ],
      "image_upper_bracket": [
        "24108240494522889355/2305843009213693952",
        "1506765030907680585/144115188075855872"
      ],
      "certified_interval": [
        "11523507644124303525/1152921504606846976",
        "24108240494522889355/2305843009213693952"
      ]
    },
    {
      "label": "J(5,1);B(1, 6, 4, 3)",
      "d": 5,
      "ell": 1,
      "word": [
        1,
        6,
        4,
        3
      ],
      "shift": 0,
      "base_lower_bracket": [
        "83010348331692982267/9223372036854775808",
        "9"
      ],
      "base_upper_bracket": [
        "92233720368547758077/9223372036854775808",
        "46116860184273879041/4611686018427387904"
      ],
      "image_lower_bracket": [
        "24104560498507943665/2305843009213693952",
        "12052280249253971835/1152921504606846976"
      ],
      "image_upper_bracket": [
        "6517856167553116015/576460752303423488",
        "26071424670212464065/2305843009213693952"
      ],
      "certified_interval": [
        "12052280249253971835/1152921504606846976",
        "6517856167553116015/576460752303423488"
      ]
    }
  ]
}
